Energy regenerative damping in variable impedance actuators for long-term robotic deployment

Energy efficiency is a crucial issue towards longterm deployment of compliant robots in the real world. In the context of variable impedance actuators (VIAs), one of the main focuses has been on improving energy efficiency through reduction of energy consumption. However, the harvesting of dissipated energy in such systems remains under-explored. This study proposes a novel variable damping module design enabling energy regeneration in VIAs by exploiting the regenerative braking effect of DC motors. The proposed damping module uses four switches to combine regenerative and dynamic braking, in a hybrid approach that enables energy regeneration without a reduction in the range of damping achievable. A physical implementation on a simple VIA mechanism is presented in which the regenerative properties of the proposed module are characterised and compared against theoretical predictions. To investigate the role of variable regenerative damping in terms of energy efficiency of longterm operation, experiments are reported in which the VIA equipped with the proposed damping module performs sequential reaching to a series of stochastic targets. The results indicate that the combination of variable stiffness and variable regenerative damping is preferable to achieve the optimal trade-off between task performance and energy efficiency. Use of the latter results in a 25% performance improvement on overall performance metrics (incorporating reaching accuracy, settling time, energy consumption and regeneration), over comparable schemes where either stiffness or damping are fixed.

==> tables/multireach_summary.csv <==
experiment, settle time,std, overshot (10^-2),std, Ein,, rege energy,std
FSFD,1.0637,0.0394,4.98,1.04,4.0802,0.5515,0.1516,0.0189
FSVD,0.923,0.0633,1.05,0.35,3.9888,0.5408,0.0705,0.0137
VSFD,0.7923,0.0605,0.65,1.99,3.4124,0.3582,0.0887,0.0056
VSVD,0.7804,0.0451,0.27,0.12,3.0669,0.3383,0.0919,0.0098


==> tables/multireach_summary0.csv <==
case,experiment, overshot, settle time, rege energy, Kinetic, ratio_Kinetic, Ein, ratio_Ein 
1,constant,0.0636,1.1086,0.0074,0.094,7.8449,0.178,4.1408
2,vary damp,0.0134,0.9664,0.0035,0.0489,7.0523,0.1746,1.9763
3,fix damp,0.0038,0.8085,0.0038,0.0596,6.3447,0.1476,2.5616
4,optimal,0.003,0.8075,0.0041,0.0512,8.0859,0.1351,3.0638


==> tables/multireach_summary0_1.csv <==
experiment, overshot (10^-2),std, settle time,std, rege energy,std, Ein (10^-1),
FSFD,6.36,0.21,1.1086,0.0245,0.1843,0.0012,1.8305,0.0424
FSVD,1.34,0.025,0.9664,0.0148,0.0863,0.0012,1.3772,0.034
VSFD,0.38,0.034,0.8085,0.0189,0.0945,0.0009,0.3124,0.0076
VSVD,0.3,0.052,0.8075,0.0375,0.1035,0.0045,0.2545,0.0095


==> tex/abbreviations.rws.txt <==
personal_ws-1.1 en 73
MACCEPA
VIAs

